On transience of frogs on Galton-Watson trees

We consider a random interacting particle system, known as the frog model, on infinite Galton-Watson trees allowing offspring zero and one. The system starts with one awake particle (frog) at the root of the tree and a random number of sleeping particles at the other vertices. Awake frogs move according to simple random walk on the tree and as soon as they encounter sleeping frogs, those will wake up and move independently according to simple random walk. The frog model is called transient, if there are almost surely only finitely many particles returning to the root. In this paper we prove a zero-one law for transience of the frog model and show the existence of a transient phase for certain classes of Galton-Watson trees.

==> dmsearch_Npluseins.csv <==
p,d,myvalue
0.00,2
0.01,10,10
0.02,10,
0.03,10,
0.04,10,
0.05,10,
0.06,10,
0.07,10,
0.08,10,
0.09,10,
0.10,10,
0.11,10,
0.12,10,
0.13,10,
0.14,10,
0.15,10,
0.16,10,
0.17,10,
0.18,10,
0.19,10,
0.20,10,
0.21,10,
0.22,10,
0.23,10,
0.24,10,
0.25,10,
0.26,10,
0.27,10,
0.28,10,
0.29,10,
0.30,10,
0.31,10,
0.32,11,
0.33,11,
0.34,12,
0.35,13,
0.36,13,
0.37,14,
0.38,15,
0.39,16,16
0.40,16,
0.41,16,
0.42,16,
0.43,16,
0.44,16,
0.45,16,
0.46,16,
0.47,16,
0.48,16,
0.49,16,
0.50,16,
0.51,16,
0.52,16,
0.53,16,
0.54,16,
0.55,16,
0.56,16,
0.57,16,
0.58,16,
0.59,16,
0.60,16,
0.61,16,
0.62,16,
0.63,16,
0.64,16,
0.65,16,
0.66,16,
0.67,17,
0.68,18,
0.69,19,
0.70,21,
0.71,23,
0.72,24,24
0.73,24,
0.74,24,
0.75,24,
0.76,24,
0.77,24,
0.78,24,
0.79,24,
0.80,24,
0.81,24,
0.82,24,
0.83,27,
0.84,30,
0.85,34,
0.86,34,
0.87,34,
0.88,34,
0.89,34,
0.90,39,
0.91,45,
0.92,45,
0.93,45,
0.94,58,
0.95,58,
0.96,72,
0.97,88,
0.98,115,
0.99,193,


==> searchdn_newdmin.csv <==
0.00,2
0.01,9
0.02,9
0.03,9
0.04,9
0.05,9
0.060000000000000005,9
0.06999999999999999,9
0.08,9
0.09,9
0.09999999999999999,9
0.11,9
0.12,9
0.13,9
0.14,9
0.15000000000000002,9
0.16,9
0.17,9
0.18000000000000002,9
0.19,9
0.2,9
0.21000000000000002,9
0.22,9
0.23,9
0.24000000000000002,9
0.25,9
0.26,9
0.27,9
0.28,9
0.29000000000000004,9
0.3,10
0.31,10
0.32,11
0.33,11
0.34,12
0.35000000000000003,13
0.36000000000000004,13
0.37,14
0.38,15
0.39,16
0.4,16
0.41000000000000003,16
0.42000000000000004,16
0.43,16
0.44,16
0.45,16
0.46,16
0.47000000000000003,16
0.48000000000000004,16
0.49,16
0.5,16
0.51,16
0.52,16
0.53,16
0.54,16
0.55,16
0.56,16
0.5700000000000001,16
0.5800000000000001,16
0.59,16
0.6,16
0.61,16
0.62,16
0.63,16
0.64,16
0.65,16
0.66,16
0.67,17
0.68,18
0.6900000000000001,19
0.7000000000000001,21
0.7100000000000001,23
0.72,23
0.73,23
0.74,23
0.75,23
0.76,23
0.77,23
0.78,23
0.79,23
0.8,23
0.81,23
0.8200000000000001,24
0.8300000000000001,27
0.8400000000000001,30
0.85,33
0.86,33
0.87,33
0.88,33
0.89,33
0.9,39
0.91,44
0.92,44
0.93,45
0.9400000000000001,57
0.9500000000000001,57
0.9600000000000001,72
0.97,88
0.98,115
0.99,192
